No COVID-19 Climate Silver Lining in the US Power Sector

Recent studies conclude that the global coronavirus (COVID-19) pandemic decreased power sector CO$_2$ emissions globally and in the United States. In this paper, we analyze the statistical significance of CO2 emissions reductions in the U.S. power sector from March through December 2020. We use Gaussian process (GP) regression to assess whether CO2 emissions reductions would have occurred with reasonable probability in the absence of COVID-19 considering uncertainty due to factors unrelated to the pandemic and adjusting for weather, seasonality, and recent emissions trends. We find that monthly CO2 emissions reductions are only statistically significant in April and May 2020 considering hypothesis tests at 5% significance levels. Separately, we consider the potential impact of COVID-19 on coal-fired power plant retirements through 2022. We find that only a small percentage of U.S. coal power plants are at risk of retirement due to a possible COVID-19-related sustained reduction in electricity demand and prices. We observe and anticipate a return to pre-COVID-19 CO2 emissions in the U.S. power sector.

==> imgs_0.3/zzz_summary_3d.csv <==
feature,march 2020 value,march 2020 counterfactual,march 2020 fraction deviation,march 2020 95% CI (+/- %),march 2020 95% CI low,march 2020 95% CI high,april 2020 value,april 2020 counterfactual,april 2020 fraction deviation,april 2020 95% CI (+/- %),april 2020 95% CI low,april 2020 95% CI high,may 2020 value,may 2020 counterfactual,may 2020 fraction deviation,may 2020 95% CI (+/- %),may 2020 95% CI low,may 2020 95% CI high,june 2020 value,june 2020 counterfactual,june 2020 fraction deviation,june 2020 95% CI (+/- %),june 2020 95% CI low,june 2020 95% CI high,july 2020 value,july 2020 counterfactual,july 2020 fraction deviation,july 2020 95% CI (+/- %),july 2020 95% CI low,july 2020 95% CI high,august 2020 value,august 2020 counterfactual,august 2020 fraction deviation,august 2020 95% CI (+/- %),august 2020 95% CI low,august 2020 95% CI high,september 2020 value,september 2020 counterfactual,september 2020 fraction deviation,september 2020 95% CI (+/- %),september 2020 95% CI low,september 2020 95% CI high,october 2020 value,october 2020 counterfactual,october 2020 fraction deviation,october 2020 95% CI (+/- %),october 2020 95% CI low,october 2020 95% CI high,november 2020 value,november 2020 counterfactual,november 2020 fraction deviation,november 2020 95% CI (+/- %),november 2020 95% CI low,november 2020 95% CI high,december 2020 value,december 2020 counterfactual,december 2020 fraction deviation,december 2020 95% CI (+/- %),december 2020 95% CI low,december 2020 95% CI high
c,1249.0659622784108,1321.5833046366583,-0.054871563603918774,0.10044475394419522,1188.8371947856729,1454.3294144876438,1085.8611621125426,1263.2969073447075,-0.14045450772543464,0.1052466810188564,1130.3391007052912,1396.2547139841238,1170.0498763733447,1355.8119090700757,-0.13701165438511415,0.09913207806305666,1221.407457061319,1490.2163610788323,1583.4382399442118,1707.5438145629669,-0.07268075557435637,0.07853263746669312,1573.445895215399,1841.6417339105346,2031.5490762852903,2162.5894431986108,-0.060594195225286585,0.06231889485154217,2027.8192590808615,2297.3596273163603,1988.0477530802928,2081.6363061608645,-0.04495912797234783,0.06429473486258179,1947.7980517759277,2215.4745605458015,1608.325709186596,1624.075898447878,-0.009697939164256047,0.08245321031826552,1490.1656268203292,1757.9861700754268,1392.7255265491701,1455.916105378029,-0.0434026236782726,0.09120258596928443,1323.1327916132236,1588.6994191428344,1337.242062127892,1333.5321733723347,0.0027820016866751084,0.10397786397840926,1194.8743464385936,1472.1900003060757,1573.314391985426,1504.0842350606126,0.04602811153194722,0.08936697749103813,1369.6687730813255,1638.4996970398997
e,3.6080569096242862e-06,3.7301105049673168e-06,-0.03272117412620728,0.025100873914008226,3.6364814714968145e-06,3.823739538437819e-06,3.3483931182395975e-06,3.6708220505609728e-06,-0.08783562043605517,0.025146795469138943,3.578512639251911e-06,3.7631314618700347e-06,3.5708417582498004e-06,3.7870795443144945e-06,-0.05709882338999975,0.024557412489574222,3.6940786698139346e-06,3.880080418815054e-06,4.279387553733775e-06,4.385128148418875e-06,-0.024113456005436726,0.021086856757484878,4.292659579289952e-06,4.477596717547799e-06,4.863931766906068e-06,4.94834913548672e-06,-0.01705970340194047,0.018901711674946163,4.854816866860781e-06,5.0418814041126595e-06,4.691386463678321e-06,4.822049380378204e-06,-0.027096967781286976,0.019279813712515352,4.7290811666119625e-06,4.915017594144446e-06,4.054959386262197e-06,4.112382200655587e-06,-0.013963394351876011,0.023139071371793538,4.017225495406524e-06,4.20753890590465e-06,3.6830883382311436e-06,3.828172232984074e-06,-0.037898998770971346,0.0240953366063225,3.7359311344433453e-06,3.920413331524802e-06,3.6705597545949877e-06,3.691871992017831e-06,-0.0057727454984686545,0.025793553824263172,3.5966454930794294e-06,3.787098490956233e-06,4.049442146164568e-06,3.986537805942923e-06,0.015779190687185023,0.023327294560375276,3.89354266426762e-06,4.0795329476182255e-06
c_over_e,3.461879880404875e-07,3.5604518430823414e-07,-0.0276852396891657,0.06972229869204558,3.31220895620031e-07,3.8086947299643726e-07,3.2429321282425444e-07,3.5491143496929147e-07,-0.0862700356433606,0.07121915870688307,3.296349411553259e-07,3.8018792878325705e-07,3.2766780372447214e-07,3.6164409083629634e-07,-0.09394951548428336,0.07102649838334145,3.359577774031671e-07,3.8733040426942556e-07,3.700151528838884e-07,3.9153853315245624e-07,-0.054971295150117824,0.06399010811779841,3.6648394008374634e-07,4.1659312622116614e-07,4.176763107796539e-07,4.296383304661136e-07,-0.027842068172739976,0.05948490166958894,4.0408133662485047e-07,4.5519532430737675e-07,4.237655048187071e-07,4.2635312544416683e-07,-0.006069195863790142,0.05958913156516956,4.009471129588531e-07,4.5175913792948055e-07,3.9663176766589694e-07,3.929781394743187e-07,0.009297281005161391,0.06421113453414719,3.6774456729155433e-07,4.1821171165708305e-07,3.781406794109225e-07,3.806270541351731e-07,-0.006532312133986142,0.0667186312978367,3.5523213804834675e-07,4.060219702219995e-07,3.6431556806938416e-07,3.690046003634368e-07,-0.012707246168298034,0.07091906492581913,3.428351391523363e-07,3.951740615745373e-07,3.8852620563442085e-07,3.7790080556240433e-07,0.02811690241359355,0.06632453255818305,3.5283671128011703e-07,4.0296489984469163e-07
c(Coal),595.8380338610347,722.9346723859887,-0.17580653325905876,0.23401493121107986,553.7571647574771,892.1121800145004,498.5603357222475,700.7422248503585,-0.28852534064332486,0.24917735736964272,526.1331290648222,875.3513206358948,555.4491526342766,734.8983253076485,-0.24418231270053523,0.2432602208278684,556.1267964072792,913.6698542080178,807.4628808980451,949.3931531825265,-0.14949578244661557,0.18216073169974076,776.4510017280734,1122.3353046369796,1064.1455281284846,1228.254993854286,-0.13361188559944145,0.14169469615818747,1054.2177756953265,1402.2922120132457,1075.1530837782097,1140.3561575733013,-0.05717781533608313,0.15421497752718002,964.4961583601532,1316.2161567864493,839.555467175195,816.6790675784077,0.028011492524988593,0.21324417607951698,642.527012691262,990.8311224655534,703.3825840501718,727.5754028889777,-0.03325128741673192,0.243062034137209,550.7294454745834,904.421360303372,742.2519320244027,691.2631351745464,0.0737617764572118,0.26440497548907765,508.4897228622175,874.0365474868753,919.1443430673049,822.4571087968408,0.11755899880530712,0.20917920400102927,650.4161854537297,994.4980321399519
c(Oil),10.484214615231773,12.13630191264492,-0.13612773555771732,0.9822015511859824,0.21600734838367508,24.056596476906165,9.23188737279925,9.732659141971975,-0.051452718303177145,1.2374954484096177,-2.3114622471405983,21.776780531084547,9.595531836772258,7.235033176930168,0.3262595487977641,1.6738985822391528,-4.875678600386474,19.34574495424681,13.651912158010248,8.870599260075744,0.5390067522781631,1.362181695105744,-3.2127686766179906,20.95396719676948,14.310369901521529,13.466181650574836,0.06268950418552073,0.9140272939136608,1.1577240771501245,25.774639223999547,13.037627837331776,11.530817932384348,0.1306767580394749,1.0634918516146392,-0.7321129811583678,23.793748845927063,7.5898927039167505,5.766035285901559,0.316310485035476,2.113022468220655,-6.417726825761543,17.94979739756466,6.681016897717258,6.249408956495832,0.0690638017492518,1.9428274443590337,-5.89211427520742,18.390932188199084,9.97272186806575,8.615020584184741,0.15759698663674085,1.410195835513782,-3.5338455664980906,20.763886734867572,12.626955180141533,14.684931666027879,-0.14014205395638776,0.8289218607554567,2.5122707843573213,26.857592547698438
c(Gas),594.4121822533432,595.4365676040454,-0.0017203937521409166,0.11310630591017523,528.0889370385175,662.7841981695733,533.7393154657794,573.7673920372803,-0.0697635960617644,0.11973794175315149,505.0656654696628,642.4691186048977,560.0427868601001,603.9741294929357,-0.07273712645559503,0.11637693969667816,533.6854686465826,674.2627903392888,718.7953762312587,720.8527551468385,-0.0028540903823842233,0.09779352169673569,650.3580255962345,791.3474846974425,907.5459337207183,863.6670009939834,0.05080538294995083,0.08432763776131004,790.8360029877657,936.497999000201,848.9234212549503,833.0763631476314,0.01902233553649711,0.08525911583260157,762.049009004625,904.1037172906377,715.4044537176455,684.5816779431823,0.04502424877491598,0.10126800693010361,615.2554558370101,753.9079000493545,638.6712354570949,626.968410651731,0.018665732765066827,0.11076202633718905,557.5241190385384,696.4127022649236,537.1790237756437,611.0376351727596,-0.12087407901844491,0.11419325352991704,541.2612595831557,680.8140107623634,591.5229744227324,633.622431467042,-0.0664424978560744,0.1117090191040111,562.8410911655602,704.4037717685238


==> imgs_0.3/zzz_summary_3d_stylized.csv <==
,,,,,,
,,,,,,
,,,,,,
,,,,,,
feature,c,e,c_over_e,c(Coal),c(Gas),c(Oil)
march 2020 value,1249.06596227841,3.60805690962429E-06,3.46187988040487E-07,595.838033861035,594.412182253343,10.4842146152318
march 2020 counterfactual,1321.58330463666,3.73011050496732E-06,3.56045184308234E-07,722.934672385989,595.436567604045,12.1363019126449
march 2020 fraction deviation,-5.5%,-3.3%,-2.8%,-17.6%,-0.2%,-13.6%
march 2020 95% CI (+/- %),10.0%,2.5%,7.0%,23.4%,11.3%,98.2%
march 2020 95% CI low,1188.83719478567,3.63648147149681E-06,3.31220895620031E-07,553.757164757477,528.088937038518,0.216007348383675
march 2020 95% CI high,1454.32941448764,3.82373953843782E-06,3.80869472996437E-07,892.1121800145,662.784198169573,24.0565964769062
april 2020 value,1085.86116211254,3.3483931182396E-06,3.24293212824254E-07,498.560335722248,533.739315465779,9.23188737279925
april 2020 counterfactual,1263.29690734471,3.67082205056097E-06,3.54911434969291E-07,700.742224850359,573.76739203728,9.73265914197198
april 2020 fraction deviation,-14.0%,-8.8%,-8.6%,-28.9%,-7.0%,-5.1%
april 2020 95% CI (+/- %),10.5%,2.5%,7.1%,24.9%,12.0%,123.7%
april 2020 95% CI low,1130.33910070529,3.57851263925191E-06,3.29634941155326E-07,526.133129064822,505.065665469663,-2.3114622471406
april 2020 95% CI high,1396.25471398412,3.76313146187003E-06,3.80187928783257E-07,875.351320635895,642.469118604898,21.7767805310845
may 2020 value,1170.04987637334,3.5708417582498E-06,3.27667803724472E-07,555.449152634277,560.0427868601,9.59553183677226
may 2020 counterfactual,1355.81190907008,3.78707954431449E-06,3.61644090836296E-07,734.898325307649,603.974129492936,7.23503317693017
may 2020 fraction deviation,-13.7%,-5.7%,-9.4%,-24.4%,-7.3%,32.6%
may 2020 95% CI (+/- %),9.9%,2.5%,7.1%,24.3%,11.6%,167.4%
may 2020 95% CI low,1221.40745706132,3.69407866981393E-06,3.35957777403167E-07,556.126796407279,533.685468646583,-4.87567860038647
may 2020 95% CI high,1490.21636107883,3.88008041881505E-06,3.87330404269426E-07,913.669854208018,674.262790339289,19.3457449542468
june 2020 value,1583.43823994421,4.27938755373378E-06,3.70015152883888E-07,807.462880898045,718.795376231259,13.6519121580102
june 2020 counterfactual,1707.54381456297,4.38512814841888E-06,3.91538533152456E-07,949.393153182526,720.852755146839,8.87059926007574
june 2020 fraction deviation,-7.3%,-2.4%,-5.5%,-14.9%,-0.3%,53.9%
june 2020 95% CI (+/- %),7.9%,2.1%,6.4%,18.2%,9.8%,136.2%
june 2020 95% CI low,1573.4458952154,4.29265957928995E-06,3.66483940083746E-07,776.451001728073,650.358025596235,-3.21276867661799
june 2020 95% CI high,1841.64173391053,4.4775967175478E-06,4.16593126221166E-07,1122.33530463698,791.347484697443,20.9539671967695
july 2020 value,2031.54907628529,4.86393176690607E-06,4.17676310779654E-07,1064.14552812848,907.545933720718,14.3103699015215
july 2020 counterfactual,2162.58944319861,4.94834913548672E-06,4.29638330466114E-07,1228.25499385429,863.667000993983,13.4661816505748
july 2020 fraction deviation,-6.1%,-1.7%,-2.8%,-13.4%,5.1%,6.3%
july 2020 95% CI (+/- %),6.2%,1.9%,5.9%,14.2%,8.4%,91.4%
july 2020 95% CI low,2027.81925908086,4.85481686686078E-06,4.0408133662485E-07,1054.21777569533,790.836002987766,1.15772407715012
july 2020 95% CI high,2297.35962731636,5.04188140411266E-06,4.55195324307377E-07,1402.29221201325,936.497999000201,25.7746392239995
august 2020 value,1988.04775308029,4.69138646367832E-06,4.23765504818707E-07,1075.15308377821,848.92342125495,13.0376278373318
august 2020 counterfactual,2081.63630616086,4.8220493803782E-06,4.26353125444167E-07,1140.3561575733,833.076363147631,11.5308179323843
august 2020 fraction deviation,-4.5%,-2.7%,-0.6%,-5.7%,1.9%,13.1%
august 2020 95% CI (+/- %),6.4%,1.9%,6.0%,15.4%,8.5%,106.3%
august 2020 95% CI low,1947.79805177593,4.72908116661196E-06,4.00947112958853E-07,964.496158360153,762.049009004625,-0.732112981158368
august 2020 95% CI high,2215.4745605458,4.91501759414445E-06,4.51759137929481E-07,1316.21615678645,904.103717290638,23.7937488459271
september 2020 value,1608.3257091866,4.0549593862622E-06,3.96631767665897E-07,839.555467175195,715.404453717646,7.58989270391675
september 2020 counterfactual,1624.07589844788,4.11238220065559E-06,3.92978139474319E-07,816.679067578408,684.581677943182,5.76603528590156
september 2020 fraction deviation,-1.0%,-1.4%,0.9%,2.8%,4.5%,31.6%
september 2020 95% CI (+/- %),8.2%,2.3%,6.4%,21.3%,10.1%,211.3%
september 2020 95% CI low,1490.16562682033,4.01722549540652E-06,3.67744567291554E-07,642.527012691262,615.25545583701,-6.41772682576154
september 2020 95% CI high,1757.98617007543,4.20753890590465E-06,4.18211711657083E-07,990.831122465553,753.907900049355,17.9497973975647
october 2020 value,1392.72552654917,3.68308833823114E-06,3.78140679410922E-07,703.382584050172,638.671235457095,6.68101689771726
october 2020 counterfactual,1455.91610537803,3.82817223298407E-06,3.80627054135173E-07,727.575402888978,626.968410651731,6.24940895649583
october 2020 fraction deviation,-4.3%,-3.8%,-0.7%,-3.3%,1.9%,6.9%
october 2020 95% CI (+/- %),9.1%,2.4%,6.7%,24.3%,11.1%,194.3%
october 2020 95% CI low,1323.13279161322,3.73593113444335E-06,3.55232138048347E-07,550.729445474583,557.524119038538,-5.89211427520742
october 2020 95% CI high,1588.69941914283,3.9204133315248E-06,4.06021970222E-07,904.421360303372,696.412702264924,18.3909321881991
november 2020 value,1337.24206212789,3.67055975459499E-06,3.64315568069384E-07,742.251932024403,537.179023775644,9.97272186806575
november 2020 counterfactual,1333.53217337233,3.69187199201783E-06,3.69004600363437E-07,691.263135174546,611.03763517276,8.61502058418474
november 2020 fraction deviation,0.3%,-0.6%,-1.3%,7.4%,-12.1%,15.8%
november 2020 95% CI (+/- %),10.4%,2.6%,7.1%,26.4%,11.4%,141.0%
november 2020 95% CI low,1194.87434643859,3.59664549307943E-06,3.42835139152336E-07,508.489722862218,541.261259583156,-3.53384556649809
november 2020 95% CI high,1472.19000030608,3.78709849095623E-06,3.95174061574537E-07,874.036547486875,680.814010762363,20.7638867348676
december 2020 value,1573.31439198543,4.04944214616457E-06,3.88526205634421E-07,919.144343067305,591.522974422732,12.6269551801415
december 2020 counterfactual,1504.08423506061,3.98653780594292E-06,3.77900805562404E-07,822.457108796841,633.622431467042,14.6849316660279
december 2020 fraction deviation,4.6%,1.6%,2.8%,11.8%,-6.6%,-14.0%
december 2020 95% CI (+/- %),8.9%,2.3%,6.6%,20.9%,11.2%,82.9%
december 2020 95% CI low,1369.66877308133,3.89354266426762E-06,3.52836711280117E-07,650.41618545373,562.84109116556,2.51227078435732
december 2020 95% CI high,1638.4996970399,4.07953294761823E-06,4.02964899844692E-07,994.498032139952,704.403771768524,26.8575925476984
,,,,,,
,,,AVERAGES,780.1,664.6,10.7
,,,,853.5,674.7,9.8
AVERAGES,-5.1%,-2.9%,-2.8%,-8.6%,-2.0%,12.7%
,8.8%,2.3%,6.6%,,,


==> manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



==> template/elsarticle/manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


